Radio morphology-accretion mode link in FRII low-excitation radio galaxies

Fanaroff-Riley II low-excitation radio galaxies (FRII-LERGs) are characterized by weak nuclear excitation on pc-scales and by properties typical of powerful FRIIs (defined as high-excitation, hereafter HERGs/BLRGs) on kp-scales. Since a link between the accretion properties and the power of the produced jets is expected both from theory and observations, their nature is still debated. In this work we investigate the X-ray properties of a complete sample of 19 FRII-LERGs belonging to the 3CR catalog, exploiting Chandra and XMM-Newton archival data. We also analyze 32 FRII-HERGs/BLRGs with Chandra data as a control sample. We compared FRII-LERG and FRII-HERG/BLRG X-ray properties and optical data available in literature to obtain a wide outlook of their behavior. The low accretion rate estimates for FRII-LERGs, from both X-ray and optical bands, allow us to firmly reject the hypothesis for that they are the highly obscured counterpart of powerful FRII-HERGs/BLRGs. Therefore, at least two hypothesis can be invoked to explain the FRII-LERGs nature: (i) they are evolving from classical FRIIs because of the depletion of accreting cold gas in the nuclear region, while the extended radio emission is the heritage of a past efficiently accreting activity; (ii) they are an intrinsically distinct class of objects with respect to classical FRIs/FRIIs. Surprisingly, in this direction a correlation between accretion rates and environmental richness is found in our sample. The richer the environment, the more inefficient is the accretion. In this framework, the FRII-LERGs are intermediate between FRIs and FRII-HERGs/BLRGs both in terms of accretion rate and environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
